Towards Open Ad Hoc Teamwork Using Graph-based Policy Learning

Ad hoc teamwork is the challenging problem of designing an autonomous agent which can adapt quickly to collaborate with teammates without prior coordination mechanisms, including joint training. Prior work in this area has focused on closed teams in which the number of agents is fixed. In this work, we consider open teams by allowing agents with different fixed policies to enter and leave the environment without prior notification. Our solution builds on graph neural networks to learn agent models and joint-action value models under varying team compositions. We contribute a novel action-value computation that integrates the agent model and joint-action value model to produce action-value estimates. We empirically demonstrate that our approach successfully models the effects other agents have on the learner, leading to policies that robustly adapt to dynamic team compositions and significantly outperform several alternative methods.

==> archived/intro_plan.txt <==
-. 1st Paragraph
   Main aim :
   1. Give a sense of what problem we're trying to solve.
   2. Convey that MARL potentially generalizes poorly against agents that cannot be jointly trained.
   3. Convey that we're not doing MARL.
   Potential points :
   1. Many problems require training agents to perform tasks in the presence of others.
   2.a. MARL approaches achieves this by joint training agents with a shared learning procedure assuming knowledge of all agent's reward function.
   2.b. Joint training with shared learning procedure is unrealistic in many problems :
        -. Interaction may be against other agents with different learning procedures.
        -. Interaction may be against other agents that cannot be jointly trained. 
   2.c. MARL may generalize poorly against agents that cannot be jointly trained.
   3. State that we're not doing MARL.

-. 2nd Paragraph
   Main aim :
   1. Contrast MARL and our problem's use case.
   2. Highlight the challenge of training agents in this setup.
   3. Give examples of real-world problems where our use case exists.
   Potential points :
   1. In this work, we aim to solve problems where the learner must interact against a team of agents that :
      -. Cannot be jointly trained.
      -. Have different types of agents in the team.
      -. Potentially changes in size between timesteps.
    2.a. The challenge is basically adaptation against other agents' actions, which affects the learner's ability to complete its task.
    2.b. Mention that in our problem, there are two things that necessitates adaptation : 
	     -. Learner must adapt to the different ways other agents choose their actions (type).
         -. Learner must adapt to the changing team size. 
    3. Examples :
       -. A car in a road must adapt against the driving style of nearby drivers, which :
          -. May be human.
          -. May be agents produced by other manufacturers.
       -. A car must adapt against the number of nearby vehicles. E.g. slow down if road is crowded vs speed up if road is sparse.

-. 3rd Paragraph
   Main aim :
   1. Highlight the contribution of our work.
   Potential points :
   1.a. An approach that solves open ad hoc teamwork.
        -. Link the different components of GPL addresses the various challenges we've mentioned. 
   1.b. Experiments that show that the components successfully fulfil their purposes.
        -. Handling openness.
        -. Learning the effects of ther agents' actions to yield better performance.
